Can LLMs Solve longer Math Word Problems Better?

Math Word Problems (MWPs) play a vital role in assessing the capabilities of Large Language Models (LLMs), yet current research primarily focuses on questions with concise contexts. The impact of longer contexts on mathematical reasoning remains under-explored. This study pioneers the investigation of Context Length Generalizability (CoLeG), which refers to the ability of LLMs to solve MWPs with extended narratives. We introduce Extended Grade-School Math (E-GSM), a collection of MWPs featuring lengthy narratives, and propose two novel metrics to evaluate the efficacy and resilience of LLMs in tackling these problems. Our analysis of existing zero-shot prompting techniques with proprietary LLMs along with open-source LLMs reveals a general deficiency in CoLeG. To alleviate these issues, we propose tailored approaches for different categories of LLMs. For proprietary LLMs, we introduce a new instructional prompt designed to mitigate the impact of long contexts. For open-source LLMs, we develop a novel auxiliary task for fine-tuning to enhance CoLeG. Our comprehensive results demonstrate the effectiveness of our proposed methods, showing improved performance on E-GSM. Additionally, we conduct an in-depth analysis to differentiate the effects of semantic understanding and reasoning efficacy, showing that our methods improves the latter. We also establish the generalizability of our methods across several other MWP benchmarks. Our findings highlight the limitations of current LLMs and offer practical solutions correspondingly, paving the way for further exploration of model generalizability and training methodologies.

==> Chapters/acl_latex.txt <==
% This must be in the first 5 lines to tell arXiv to use pdfLaTeX, which is strongly recommended.
\pdfoutput=1
% In particular, the hyperref package requires pdfLaTeX in order to break URLs across lines.

\documentclass[11pt]{article}
\usepackage[table]{xcolor}
\usepackage{makecell}
% Change "review" to "final" to generate the final (sometimes called camera-ready) version.
% Change to "preprint" to generate a non-anonymous version with page numbers.
\usepackage[review]{acl}

% Standard package includes
\usepackage{times}
\usepackage{latexsym}
\usepackage{graphicx}
\usepackage{tabularx}
\usepackage{geometry}
% For proper rendering and hyphenation of words containing Latin characters (including in bib files)
\usepackage[T1]{fontenc}
% For Vietnamese characters
% \usepackage[T5]{fontenc}
% See https://www.latex-project.org/help/documentation/encguide.pdf for other character sets

% This assumes your files are encoded as UTF8
\usepackage[utf8]{inputenc}

% This is not strictly necessary, and may be commented out,
% but it will improve the layout of the manuscript,
% and will typically save some space.
\usepackage{microtype}
\usepackage{longtable}
\usepackage{afterpage}

% This is also not strictly necessary, and may be commented out.
% However, it will improve the aesthetics of text in
% the typewriter font.
\usepackage{inconsolata}
\usepackage{booktabs}
\usepackage{amsmath}

\newcommand{\property}{{CoLeG}}
\newcommand{\benchmark}{{E-GSM}}
\newcommand{\method}{{$\mathcal{M}$}}
\newcommand{\metrice}{{CoLeG-E}}
\newcommand{\metricr}{{CoLeG-R}}
\newcommand{\sftdata}{{CoLeG-SFT}}
% If the title and author information does not fit in the area allocated, uncomment the following
%
%\setlength\titlebox{<dim>}
%
% and set <dim> to something 5cm or larger.

\title{Do LLMs have Context Length Generalizability in Math Reasoning?}

% Author information can be set in various styles:
% For several authors from the same institution:
% \author{Author 1 \and ... \and Author n \\
%         Address line \\ ... \\ Address line}
% if the names do not fit well on one line use
%         Author 1 \\ {\bf Author 2} \\ ... \\ {\bf Author n} \\
% For authors from different institutions:
% \author{Author 1 \\ Address line \\  ... \\ Address line
%         \And  ... \And
%         Author n \\ Address line \\ ... \\ Address line}
% To start a separate ``row'' of authors use \AND, as in
% \author{Author 1 \\ Address line \\  ... \\ Address line
%         \AND
%         Author 2 \\ Address line \\ ... \\ Address line \And
%         Author 3 \\ Address line \\ ... \\ Address line}

\author{First Author \\
  Affiliation / Address line 1 \\
  Affiliation / Address line 2 \\
  Affiliation / Address line 3 \\
  \texttt{email@domain} \\\And
  Second Author \\
  Affiliation / Address line 1 \\
  Affiliation / Address line 2 \\
  Affiliation / Address line 3 \\
  \texttt{email@domain} \\}

\begin{document}
\maketitle
\begin{abstract}
Research in prompting large language models (LLMs) to solve math word problems (MWPs) has focused primarily on questions with concise descriptions.
However, the impact of extended contextual information, a known deterrent to human problem-solvers, on LLMs remains under-explored.
This study pioneers the exploration of this phenomenon, innovatively termed context length generalizability ({\property}). 
We introduce a new dataset, {\benchmark}, consisting of MWPs with lengthy narratives. 
Two metrics are proposed to assess the efficacy and resilience of LLMs to solve these problems.
Our examination of existing zero-shot prompting techniques and open-source LLMs reveals a general deficiency in {\property}.
And we identify strategies to mitigate this issue.
The instructional prompt and the novel SFT set we unveil not only increase {\property}, but also demonstrate potential improvements in traditional MWPs, including GSM8K and its variant, GSM8K-IC.
This indicates the potential of extending MWPs as a viable strategy for bootstrapping training sets.
Our findings pave the way for future research in employing LLMs for complex, real-world applications, offering both practical solutions to current limitations and opening avenues for further exploration of model generalizability and training methodologies.
\end{abstract}





\input{Chapters/intro}

\input{Chapters/gsm8k_lc}

\input{Chapters/method}

\input{Chapters/experiments}

\input{Chapters/related_work}

\input{Chapters/conclusion}

\input{Chapters/limitation}


\bibliography{anthology,custom}

\appendix

\input{Appendix/statistics}
\input{Appendix/human_eval}
\input{Appendix/exp}
\input{Appendix/results}
\input{Appendix/prompts}

\end{document}

